C-SAW: A Framework for Graph Sampling and Random Walk on GPUs

Many applications require to learn, mine, analyze and visualize large-scale graphs. These graphs are often too large to be addressed efficiently using conventional graph processing technologies. Many applications have requirements to analyze, transform, visualize and learn large scale graphs. These graphs are often too large to be addressed efficiently using conventional graph processing technologies. Recent literatures convey that graph sampling/random walk could be an efficient solution. In this paper, we propose, to the best of our knowledge, the first GPU-based framework for graph sampling/random walk. First, our framework provides a generic API which allows users to implement a wide range of sampling and random walk algorithms with ease. Second, offloading this framework on GPU, we introduce warp-centric parallel selection, and two optimizations for collision migration. Third, towards supporting graphs that exceed GPU memory capacity, we introduce efficient data transfer optimizations for out-of-memory sampling, such as workload-aware scheduling and batched multi-instance sampling. In its entirety, our framework constantly outperforms the state-of-the-art projects. First, our framework provides a generic API which allows users to implement a wide range of sampling and random walk algorithms with ease. Second, offloading this framework on GPU, we introduce warp-centric parallel selection, and two novel optimizations for collision migration. Third, towards supporting graphs that exceed the GPU memory capacity, we introduce efficient data transfer optimizations for out-of-memory and multi-GPU sampling, such as workload-aware scheduling and batched multi-instance sampling. Taken together, our framework constantly outperforms the state of the art projects in addition to the capability of supporting a wide range of sampling and random walk algorithms.

==> Figures/.vscode/settings.json <==
{
}

==> Figures/graphsaint.tsv <==
Dataset	GraphSAINT	C-SAW (1 GPU)	C-SAW (6 GPUs)
AM	0.39	5.95	7.21
AS	0.38	2.95	3.69
CP	0.39	3.53	5.86
FR	0.67	3.95	4.45
LJ	0.39	3.95	5.85
OR	0.39	3.77	5.79
RE	0.40	3.90	7.2
TW	0.71	1.74	2.08
WG	0.38	2.93	5.82
YE	0.41	3.47	4.09

==> Figures/in_opt_FF.tsv <==
Datasets	_Repeated sampling (original CTPS)	Updated sampling	_BRS	_BRS + Bitmap
AM	1	1.09	1.25	1.25
AS	1	1.52	1.92	1.93
CP	1	1.10	1.47	1.32
LJ	1	1.50	1.89	2.16
OR	1	1.40	1.69	1.69
RE	1	1.82	1.83	1.79
WG	1	1.27	1.96	2.64
YE	1	1.32	1.46	2.10

==> Figures/in_opt_LS.tsv <==
Datasets	_Repeated sampling (original CTPS)	_Sampling (updated CTPS)	Bipartite region search	_BRS + Bitmap
AM	1	1.09	2.21	2.26
AS	1	1.12	1.45	1.48
CP	1	1.03	2.67	2.95
LJ	1	1.00	1.26	1.26
OR	1	0.21	1.24	1.24
RE	1	0.95	0.82	1.23
WG	1	1.02	2.13	2.15
YE	1	1.03	0.73	1.01


==> Figures/in_opt_NS.tsv <==
Datasets	Repeated sampling (original CTPS)	Sampling (updated CTPS)	Bipartite region search	Bipartite region search + Bitmap
AM	1	2.86	3.01	3.03
AS	1	0.96	1.58	1.55
CP	1	2.40	2.86	2.92
LJ	1	0.80	1.43	1.47
OR	1	0.86	1.32	1.32
RE	1	0.87	1.32	1.35
WG	1	1.43	2.14	2.16
YE	1	1.40	1.86	1.95


==> Figures/in_opt_NSb.tsv <==
Datasets	Repeated sampling (original CTPS)	Sampling (updated CTPS)	Bipartite region search	Bipartite region search + Bitmap
AM	1	1.17	2.39	2.49
AS	1	1.67	1.76	1.86
CP	1	1.17	2.34	2.31
LJ	1	1.68	1.68	1.70
OR	1	1.56	1.68	1.80
RE	1	1.47	1.61	1.63
WG	1	1.30	1.77	1.79
YE	1	1.04	1.15	1.16

==> Figures/in_prof_bit_FF.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.19
AS	1	0.16
CP	1	0.16
LJ	1	0.16
OR	1	0.13
RE	1	0.21
WG	1	0.15
YE	1	0.15

==> Figures/in_prof_bit_LS.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.51
AS	1	0.23
CP	1	0.26
LJ	1	0.28
OR	1	0.15
RE	1	0.21
WG	1	0.39
YE	1	0.28

==> Figures/in_prof_bit_NS.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.18
AS	1	0.17
CP	1	0.30
LJ	1	0.16
OR	1	0.11
RE	1	0.16
WG	1	0.19
YE	1	0.28

==> Figures/in_prof_bit_NSb.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.39
AS	1	0.46
CP	1	0.56
LJ	1	0.36
OR	1	0.33
RE	1	0.51
WG	1	0.29
YE	1	0.18

==> Figures/in_prof_brs_FF.tsv <==
Dataset	Baseline	BRS
AM	4	2
AS	8	6
CP	4	2
LJ	2	1
OR	3	2
RE	12	9
WG	2	1
YE	1	1

==> Figures/in_prof_brs_LS.tsv <==
Dataset	Baseline	BRS
AM	6	3
AS	4	2
CP	3	1
LJ	2	1
OR	2	1
RE	3	2
WG	4	1
YE	2	1

==> Figures/in_prof_brs_NS.tsv <==
Dataset	Baseline	Bipartite region search
AM	3	2
AS	4	1
CP	4	2
LJ	2	1
OR	5	4
RE	7	6
WG	3	1
YE	2	1


==> Figures/in_prof_brs_NSb.tsv <==
Dataset	Baseline	BRS
AM	15	5
AS	4	2
CP	12	9
LJ	6	1
OR	6	1
RE	14	6
WG	9	4
YE	31	12

==> Figures/knightking.tsv <==
Dataset	KnightKing	C-SAW (1 GPU)	C-SAW (6 GPUs)
AM	4.155	32.14	38.94
AS	2.779	12.27	14.83
CP	3.138	23.81	28.47
FS	3.875	19.37	23.42
LJ	4.167	40.39	58.32
OR	3.107	26.70	40.50
RE	1.187	23.24	35.34
TW	3.185	16.51	34.58
WG	3.149	95.50	135.08
YE	1.72	14.79	39.57

==> Figures/out_opt_FF.tsv <==
Datasets	_Baseline	_BA	BA+WS	_BA+WS+BAL
AM	1	2.3	2.78	2.87
AS	1	1.86	4.74	4.8
CP	1	1.42	2.64	2.83
LJ	1	2.57	3.1	3.22
OR	1	3.77	4.67	4.94
RE	1	3.48	3.55	4.87
WG	1	2.63	4.21	4.45
YE	1	2.64	3.5	3.91
FS	1	1.37	4.11	4.57
TW	1	2.78	2.93	3.07

==> Figures/out_opt_NS.tsv <==
Datasets	_Baseline	_BA	_BA+WS	BA+WS+BAL
AM	1	2.54	2.73	2.78
AS	1	3.22	3.43	3.84
CP	1	1.51	2.18	2.52
LJ	1	3.01	3.28	3.82
OR	1	3.56	4.06	4.83
RE	1	2.34	2.97	3.13
WG	1	3.91	3.98	4.18
YE	1	2.45	3.71	3.82
FS	1	2.21	2.25	2.96
TW	1	3.12	4.39	4.69

==> Figures/out_opt_NSb.tsv <==
Datasets	Baseline	_BA	_BA+WS	_BA+WS+BAL
AM	1	2.17	2.84	2.97
AS	1	2.37	2.81	    2.92
CP	1	1.14	1.99	2.83
LJ	1	1.83	2.91	3.22
OR	1	1.19	2.68	3.94
RE	1	1.91	2.84	3.87
WG	1	4.11	4.75	4.80
YE	1	1.44	1.82	2.91
FS	1	1.82	2.16	2.57
TW	1	1.91	1.96	2.17

==> Figures/out_opt_RW.tsv <==
Datasets	Baseline	Batched sampling (BA)	BA + Workload aware scheduling (WS)	BA + WS + Workload balancing
AM	1	2.54	2.75	2.93
AS	1	2.05	2.89	2.95
CP	1	1.58	1.83	2.1
LJ	1	2.48	2.71	2.88
OR	1	1.41	2.59	2.84
RE	1	2.83	2.91	2.95
WG	1	2.71	2.83	2.97
YE	1	1.62	2.79	2.99
FS	1	2	    2.9	    2.87
TW	1	1.73	2.28	2.96

==> Figures/out_prof_act_FF.tsv <==
Datasets	Active	Workload-aware scheduling
AM	8	7
AS	7	6
CP	7	5
LJ	8	7
OR	6	5
RE	8	6
WG	7	6
YE	8	6
FS	7	5
TW	8	7

==> Figures/out_prof_act_NS.tsv <==
Datasets	Active	WS
AM	8	7
AS	6	5
CP	7	6
LJ	6	6
OR	8	8
RE	7	6
WG	7	6
YE	8	8
FS	7	6
TW	8	7

==> Figures/out_prof_act_NSb.tsv <==
Datasets	Active	Workload-aware Scheduling
AM	7	6
AS	8	4
CP	5	5
LJ	6	6
OR	7	6
RE	9	7
WG	8	5
YE	7	6
FS	8	7
TW	8	8

==> Figures/out_prof_act_RW.tsv <==
Datasets	Active	WS
AM	8	5
AS	6	4
CP	8	5
LJ	7	5
OR	8	8
RE	8	7
WG	8	6
YE	7	6
FS	8	5
TW	8	7

==> Figures/out_prof_bal_FF.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.84	0.72
AS	1	0.91	0.78
CP	1	0.83	0.77
LJ	1	0.85	0.80
OR	1	0.87	0.83
RE	1	0.82	0.61
WG	1	0.85	0.79
YE	1	0.89	0.69
FS	1	0.91	0.87
TW	1	0.89	0.76

==> Figures/out_prof_bal_NS.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.88	0.64
AS	1	0.92	0.78
CP	1	0.86	0.78
LJ	1	0.73	0.77
OR	1	0.92	0.7
RE	1	0.78	0.76
WG	1	0.99	0.62
YE	1	0.7	0.69
FS	1	0.87	0.84
TW	1	0.97	0.73

==> Figures/out_prof_bal_NSb.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.84	0.74
AS	1	0.80	0.71
CP	1	0.86	0.72
LJ	1	0.83	0.74
OR	1	0.81	0.67
RE	1	0.82	0.71
WG	1	0.85	0.76
YE	1	0.83	0.69
FS	1	0.81	0.80
TW	1	0.84	0.73

==> Figures/out_prof_bal_RW.tsv <==
Dataset	Baseline	Batched sampling (BA)	BA + Workload balancing
AM	1	0.88	0.83
AS	1	0.99	0.94
CP	1	0.94	0.92
LJ	1	0.87	0.85
OR	1	0.94	0.92
RE	1	0.92	0.91
WG	1	0.81	0.79
YE	1	0.89	0.84
FS	1	0.9	0.85
TW	1	0.86	0.83

==> Figures/sampling_rate.tsv <==
Datasets	1	2	4	8
AM	0.68	0.789	1.167	4.329
AS	1.5367	2.2575	3.195	4.7671
CP	0.6	0.642	0.9	0.589
FR	1.155	1.184	1.803	1.983
LJ	1.408	2.044	3.559	4.353
OR	1.182	1.801	3.053	6.287
RE	15.55	22.02	35.7	40.03
TW	1.112	1.521	5.216	59.375
WG	1.018	1.432	2.457	5.455
YE	1.646	4.848	7.76	11.896

==> Figures/sampling_size.tsv <==
Datasets	2k	4k	8k	16k
AM	1.053	1.562	2.368	4.179
AS	1.198	1.4163	2.6226	5.0818
CP	0.258	1.278	2.322	4.46
FR	1.013	2.162	2.368	4.832
LJ	2.608	3.283	6.374	9.049
OR	1.168	1.948	3.662	6.942
RE	1.231	1.395	18.34	41.27
TW	9.843	34.451	45.325	61.964
WG	0.91	1.484	3.06	5.752
YE	1.119	2.048	4.059	7.759

==> Figures/sampling_size_old.tsv <==
Datasets	1k	2k	4k	8k
AM	0.167	0.175	0.236	0.382
AS	0.498	0.526	0.558	0.778
CP	0.126	0.152	0.212	0.345
FR	0.155	0.184	0.803	0.983
LJ	0.178	0.234	0.365	1.161
OR	0.726	0.753	0.905	1.197
RE	0.735	0.786	0.849	1.125
TW	0.505	0.499	0.907	1.223
WG	0.125	0.153	0.212	0.909
YE	0.646	0.848	0.76	0.896

==> Figures/scaling_16k.tsv <==
Datasets	1	2	3	4	5	6
AG	1	2.206758799	2.934199706	3.595603998	4.311726895	3.898115516
AM	1	1.844192715	2.174348703	2.289029587	2.906250104	3.314664069
AS	1	1.739504131	2.011070271	2.698020037	2.94227582	2.990713522
CP	1	1.77616453	2.388934088	2.535405934	2.844961282	3.084033622
FR	1	1.446962751	1.654314506	3.834233943	4.543772153	5.007058667
LJ	1	2.823085105	3.033616688	4.205141756	4.897691756	5.315504494
OR	1	1.520134957	1.938249282	0.2173163629	2.139575657	2.364514507
RE	1	1.370907831	1.878815851	1.98630802	2.123366375	2.244819009
TW	1	0.9865890211	2.437227505	2.225716514	2.109015437	2.119408568
WG	1	2.70274819	3.38888899	3.867576164	4.541941696	4.809381048
YE	1	0.9984030771	2.164441023	1.998858067	2.076630899	2.093017478

==> Figures/scaling_2k.tsv <==
Datasets	1	2	3	4	5	6
AM	1	1.455555556	1.550295858	1.43956044	1.43956044	1.431693989
AS	1	1.13740458	1.464373464	1.386046512	1.392523364	1.446601942
CP	1	1.392045455	1.644295302	1.384180791	1.493902439	1.666666667
FR	1	1.381974249	1.779005525	1.406113537	1.685863874	1.769230769
LJ	1	1.51459854	1.796536797	1.743697479	1.894977169	1.78111588
OR	1	1.185093168	1.272	1.24380704	1.852427184	1.731397459
RE	1	1.167929293	1.217105263	1.21231979	1.204427083	1.179846939
TW	1	0.996	1.394957983	1.723183391	1.296875	1.19138756
WG	1	1.360824742	1.670886076	1.660377358	1.692307692	1.783783784
YE	1	1.112582781	1.19487909	1.163434903	1.144414169	1.178120617

==> Figures/scaling_4k.tsv <==
Datasets	1	2	3	4	5	6
AG	1	1.79918258	1.981483861	1.907650397	2.03324971	1.957322518
AM	1	1.561607237	2.003436476	1.844936744	2.064935108	2.253865992
AS	1	1.673388641	1.808547014	1.739416425	1.754560505	2.124498062
CP	1	1.603281748	2.063354023	1.913594445	2.084065153	1.868391333
FR	1	3.14021363	3.8838028	3.75489365	4	4.325490253
LJ	1	1.604250403	2.043160202	2.120728858	2.385140913	2.294987691
OR	1	1.367252387	1.590406005	1.573434512	1.650854466	1.636868324
RE	1	1.324618203	1.455761113	1.484048734	1.513457527	1.518848417
TW	1	2.311353772	2.1826804	2.121442937	2.078947391	2.929164526
WG	1	1.57678582	1.986501663	1.746785395	1.957871518	2.094899332
YE	1	2.593786297	2.243908474	2.74439323	2.726801036	2.813543228

==> Figures/scaling_8k.tsv <==
Datasets	1	2	3	4	5	6
AM	1	1.877448167	2.202889057	2.381121439	2.919930302	3.13551387
AS	1	1.808711168	2.08240471	2.665540473	2.884240449	2.918619146
CP	1	1.826842432	2.488979632	2.577345679	2.849532569	3.15958534
FR	1	1.412949923	1.593311113	3.757374971	4.664424259	4.941408973
LJ	1	2.811314053	3.845249653	4.178818639	4.701796585	5.200000023
OR	1	1.577457297	1.978606052	2.18911666	2.183334831	2.355829835
RE	1	1.408002778	1.939128586	2.046228864	2.184415878	2.265625045
TW	1	1.18947371	1.88313225	2.361455137	2.323686383	2.330787022
WG	1	2.711506414	3.53478263	3.969080451	4.406504016	4.84409117
YE	1	1.056965689	1.89635275	2.146722803	2.138740449	2.178740407

==> [SC'20 revision] graphsampling/Figures/.vscode/settings.json <==
{
}

==> [SC'20 revision] graphsampling/Figures/graphsaint.tsv <==
Dataset	GraphSAINT	C-SAW (1 GPU)	C-SAW (6 GPUs)
AM	0.39	5.95	7.21
AS	0.38	2.95	3.69
CP	0.39	3.53	5.86
FR	0.67	3.95	4.45
LJ	0.39	3.95	5.85
OR	0.39	3.77	5.79
RE	0.40	3.90	7.2
TW	0.71	1.74	2.08
WG	0.38	2.93	5.82
YE	0.41	3.47	4.09

==> [SC'20 revision] graphsampling/Figures/in_opt_FF.tsv <==
Datasets	_Repeated sampling (original CTPS)	Updated sampling	_BRS	_BRS + Bitmap
AM	1	1.09	1.25	1.25
AS	1	1.52	1.92	1.93
CP	1	1.10	1.47	1.32
LJ	1	1.50	1.89	2.16
OR	1	1.40	1.69	1.69
RE	1	1.82	1.83	1.79
WG	1	1.27	1.96	2.64
YE	1	1.32	1.46	2.10

==> [SC'20 revision] graphsampling/Figures/in_opt_LS.tsv <==
Datasets	_Repeated sampling (original CTPS)	_Sampling (updated CTPS)	Bipartite region search	_BRS + Bitmap
AM	1	1.09	2.21	2.26
AS	1	1.12	1.45	1.48
CP	1	1.03	2.67	2.95
LJ	1	1.00	1.26	1.26
OR	1	0.21	1.24	1.24
RE	1	0.95	0.82	1.23
WG	1	1.02	2.13	2.15
YE	1	1.03	0.73	1.01


==> [SC'20 revision] graphsampling/Figures/in_opt_NS.tsv <==
Datasets	Repeated sampling (original CTPS)	Sampling (updated CTPS)	Bipartite region search	Bipartite region search + Bitmap
AM	1	2.86	3.01	3.03
AS	1	0.96	1.58	1.55
CP	1	2.40	2.86	2.92
LJ	1	0.80	1.43	1.47
OR	1	0.86	1.32	1.32
RE	1	0.87	1.32	1.35
WG	1	1.43	2.14	2.16
YE	1	1.40	1.86	1.95


==> [SC'20 revision] graphsampling/Figures/in_opt_NSb.tsv <==
Datasets	Repeated sampling (original CTPS)	Sampling (updated CTPS)	Bipartite region search	Bipartite region search + Bitmap
AM	1	1.17	2.39	2.49
AS	1	1.67	1.76	1.86
CP	1	1.17	2.34	2.31
LJ	1	1.68	1.68	1.70
OR	1	1.56	1.68	1.80
RE	1	1.47	1.61	1.63
WG	1	1.30	1.77	1.79
YE	1	1.04	1.15	1.16

==> [SC'20 revision] graphsampling/Figures/in_prof_bit_FF.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.19
AS	1	0.16
CP	1	0.16
LJ	1	0.16
OR	1	0.13
RE	1	0.21
WG	1	0.15
YE	1	0.15

==> [SC'20 revision] graphsampling/Figures/in_prof_bit_LS.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.51
AS	1	0.23
CP	1	0.26
LJ	1	0.28
OR	1	0.15
RE	1	0.21
WG	1	0.39
YE	1	0.28

==> [SC'20 revision] graphsampling/Figures/in_prof_bit_NS.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.18
AS	1	0.17
CP	1	0.30
LJ	1	0.16
OR	1	0.11
RE	1	0.16
WG	1	0.19
YE	1	0.28

==> [SC'20 revision] graphsampling/Figures/in_prof_bit_NSb.tsv <==
Dataset	Baseline	Bitmap
AM	1	0.39
AS	1	0.46
CP	1	0.56
LJ	1	0.36
OR	1	0.33
RE	1	0.51
WG	1	0.29
YE	1	0.18

==> [SC'20 revision] graphsampling/Figures/in_prof_brs_FF.tsv <==
Dataset	Baseline	BRS
AM	4	2
AS	8	6
CP	4	2
LJ	2	1
OR	3	2
RE	12	9
WG	2	1
YE	1	1

==> [SC'20 revision] graphsampling/Figures/in_prof_brs_LS.tsv <==
Dataset	Baseline	BRS
AM	6	3
AS	4	2
CP	3	1
LJ	2	1
OR	2	1
RE	3	2
WG	4	1
YE	2	1

==> [SC'20 revision] graphsampling/Figures/in_prof_brs_NS.tsv <==
Dataset	Baseline	Bipartite region search
AM	3	2
AS	4	1
CP	4	2
LJ	2	1
OR	5	4
RE	7	6
WG	3	1
YE	2	1


==> [SC'20 revision] graphsampling/Figures/in_prof_brs_NSb.tsv <==
Dataset	Baseline	BRS
AM	15	5
AS	4	2
CP	12	9
LJ	6	1
OR	6	1
RE	14	6
WG	9	4
YE	31	12

==> [SC'20 revision] graphsampling/Figures/knightking.tsv <==
Dataset	KnightKing	C-SAW (1 GPU)	C-SAW (6 GPUs)
AM	4.155	32.14	38.94
AS	2.779	12.27	14.83
CP	3.138	23.81	28.47
FS	3.875	19.37	23.42
LJ	4.167	40.39	58.32
OR	3.107	26.70	40.50
RE	1.187	23.24	35.34
TW	3.185	16.51	34.58
WG	3.149	95.50	135.08
YE	1.72	14.79	39.57

==> [SC'20 revision] graphsampling/Figures/out_opt_FF.tsv <==
Datasets	_Baseline	_BA	BA+WS	_BA+WS+BAL
AM	1	2.3	2.78	2.87
AS	1	1.86	4.74	4.8
CP	1	1.42	2.64	2.83
LJ	1	2.57	3.1	3.22
OR	1	3.77	4.67	4.94
RE	1	3.48	3.55	4.87
WG	1	2.63	4.21	4.45
YE	1	2.64	3.5	3.91
FS	1	1.37	4.11	4.57
TW	1	2.78	2.93	3.07

==> [SC'20 revision] graphsampling/Figures/out_opt_NS.tsv <==
Datasets	_Baseline	_BA	_BA+WS	BA+WS+BAL
AM	1	2.54	2.73	2.78
AS	1	3.22	3.43	3.84
CP	1	1.51	2.18	2.52
LJ	1	3.01	3.28	3.82
OR	1	3.56	4.06	4.83
RE	1	2.34	2.97	3.13
WG	1	3.91	3.98	4.18
YE	1	2.45	3.71	3.82
FS	1	2.21	2.25	2.96
TW	1	3.12	4.39	4.69

==> [SC'20 revision] graphsampling/Figures/out_opt_NSb.tsv <==
Datasets	Baseline	_BA	_BA+WS	_BA+WS+BAL
AM	1	2.17	2.84	2.97
AS	1	2.37	2.81	    2.92
CP	1	1.14	1.99	2.83
LJ	1	1.83	2.91	3.22
OR	1	1.19	2.68	3.94
RE	1	1.91	2.84	3.87
WG	1	4.11	4.75	4.80
YE	1	1.44	1.82	2.91
FS	1	1.82	2.16	2.57
TW	1	1.91	1.96	2.17

==> [SC'20 revision] graphsampling/Figures/out_opt_RW.tsv <==
Datasets	Baseline	Batched sampling (BA)	BA + Workload aware scheduling (WS)	BA + WS + Workload balancing
AM	1	2.54	2.75	2.93
AS	1	2.05	2.89	2.95
CP	1	1.58	1.83	2.1
LJ	1	2.48	2.71	2.88
OR	1	1.41	2.59	2.84
RE	1	2.83	2.91	2.95
WG	1	2.71	2.83	2.97
YE	1	1.62	2.79	2.99
FS	1	2	    2.9	    2.87
TW	1	1.73	2.28	2.96

==> [SC'20 revision] graphsampling/Figures/out_prof_act_FF.tsv <==
Datasets	Active	Workload-aware scheduling
AM	8	7
AS	7	6
CP	7	5
LJ	8	7
OR	6	5
RE	8	6
WG	7	6
YE	8	6
FS	7	5
TW	8	7

==> [SC'20 revision] graphsampling/Figures/out_prof_act_NS.tsv <==
Datasets	Active	WS
AM	8	7
AS	6	5
CP	7	6
LJ	6	6
OR	8	8
RE	7	6
WG	7	6
YE	8	8
FS	7	6
TW	8	7

==> [SC'20 revision] graphsampling/Figures/out_prof_act_NSb.tsv <==
Datasets	Active	Workload-aware Scheduling
AM	7	6
AS	8	4
CP	5	5
LJ	6	6
OR	7	6
RE	9	7
WG	8	5
YE	7	6
FS	8	7
TW	8	8

==> [SC'20 revision] graphsampling/Figures/out_prof_act_RW.tsv <==
Datasets	Active	WS
AM	8	5
AS	6	4
CP	8	5
LJ	7	5
OR	8	8
RE	8	7
WG	8	6
YE	7	6
FS	8	5
TW	8	7

==> [SC'20 revision] graphsampling/Figures/out_prof_bal_FF.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.84	0.72
AS	1	0.91	0.78
CP	1	0.83	0.77
LJ	1	0.85	0.80
OR	1	0.87	0.83
RE	1	0.82	0.61
WG	1	0.85	0.79
YE	1	0.89	0.69
FS	1	0.91	0.87
TW	1	0.89	0.76

==> [SC'20 revision] graphsampling/Figures/out_prof_bal_NS.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.88	0.64
AS	1	0.92	0.78
CP	1	0.86	0.78
LJ	1	0.73	0.77
OR	1	0.92	0.7
RE	1	0.78	0.76
WG	1	0.99	0.62
YE	1	0.7	0.69
FS	1	0.87	0.84
TW	1	0.97	0.73

==> [SC'20 revision] graphsampling/Figures/out_prof_bal_NSb.tsv <==
Dataset	Baseline	BA	BA+BAL
AM	1	0.84	0.74
AS	1	0.80	0.71
CP	1	0.86	0.72
LJ	1	0.83	0.74
OR	1	0.81	0.67
RE	1	0.82	0.71
WG	1	0.85	0.76
YE	1	0.83	0.69
FS	1	0.81	0.80
TW	1	0.84	0.73

==> [SC'20 revision] graphsampling/Figures/out_prof_bal_RW.tsv <==
Dataset	Baseline	Batched sampling (BA)	BA + Workload balancing
AM	1	0.88	0.83
AS	1	0.99	0.94
CP	1	0.94	0.92
LJ	1	0.87	0.85
OR	1	0.94	0.92
RE	1	0.92	0.91
WG	1	0.81	0.79
YE	1	0.89	0.84
FS	1	0.9	0.85
TW	1	0.86	0.83

==> [SC'20 revision] graphsampling/Figures/sampling_rate.tsv <==
Datasets	1	2	4	8
AM	0.68	0.789	1.167	4.329
AS	1.5367	2.2575	3.195	4.7671
CP	0.6	0.642	0.9	0.589
FR	1.155	1.184	1.803	1.983
LJ	1.408	2.044	3.559	4.353
OR	1.182	1.801	3.053	6.287
RE	15.55	22.02	35.7	40.03
TW	1.112	1.521	5.216	59.375
WG	1.018	1.432	2.457	5.455
YE	1.646	4.848	7.76	11.896

==> [SC'20 revision] graphsampling/Figures/sampling_size.tsv <==
Datasets	2k	4k	8k	16k
AM	1.053	1.562	2.368	4.179
AS	1.198	1.4163	2.6226	5.0818
CP	0.258	1.278	2.322	4.46
FR	1.013	2.162	2.368	4.832
LJ	2.608	3.283	6.374	9.049
OR	1.168	1.948	3.662	6.942
RE	1.231	1.395	18.34	41.27
TW	9.843	34.451	45.325	61.964
WG	0.91	1.484	3.06	5.752
YE	1.119	2.048	4.059	7.759

==> [SC'20 revision] graphsampling/Figures/sampling_size_old.tsv <==
Datasets	1k	2k	4k	8k
AM	0.167	0.175	0.236	0.382
AS	0.498	0.526	0.558	0.778
CP	0.126	0.152	0.212	0.345
FR	0.155	0.184	0.803	0.983
LJ	0.178	0.234	0.365	1.161
OR	0.726	0.753	0.905	1.197
RE	0.735	0.786	0.849	1.125
TW	0.505	0.499	0.907	1.223
WG	0.125	0.153	0.212	0.909
YE	0.646	0.848	0.76	0.896

==> [SC'20 revision] graphsampling/Figures/scaling_16k.tsv <==
Datasets	1	2	3	4	5	6
AG	1	2.206758799	2.934199706	3.595603998	4.311726895	3.898115516
AM	1	1.844192715	2.174348703	2.289029587	2.906250104	3.314664069
AS	1	1.739504131	2.011070271	2.698020037	2.94227582	2.990713522
CP	1	1.77616453	2.388934088	2.535405934	2.844961282	3.084033622
FR	1	1.446962751	1.654314506	3.834233943	4.543772153	5.007058667
LJ	1	2.823085105	3.033616688	4.205141756	4.897691756	5.315504494
OR	1	1.520134957	1.938249282	0.2173163629	2.139575657	2.364514507
RE	1	1.370907831	1.878815851	1.98630802	2.123366375	2.244819009
TW	1	0.9865890211	2.437227505	2.225716514	2.109015437	2.119408568
WG	1	2.70274819	3.38888899	3.867576164	4.541941696	4.809381048
YE	1	0.9984030771	2.164441023	1.998858067	2.076630899	2.093017478

==> [SC'20 revision] graphsampling/Figures/scaling_2k.tsv <==
Datasets	1	2	3	4	5	6
AM	1	1.455555556	1.550295858	1.43956044	1.43956044	1.431693989
AS	1	1.13740458	1.464373464	1.386046512	1.392523364	1.446601942
CP	1	1.392045455	1.644295302	1.384180791	1.493902439	1.666666667
FR	1	1.381974249	1.779005525	1.406113537	1.685863874	1.769230769
LJ	1	1.51459854	1.796536797	1.743697479	1.894977169	1.78111588
OR	1	1.185093168	1.272	1.24380704	1.852427184	1.731397459
RE	1	1.167929293	1.217105263	1.21231979	1.204427083	1.179846939
TW	1	0.996	1.394957983	1.723183391	1.296875	1.19138756
WG	1	1.360824742	1.670886076	1.660377358	1.692307692	1.783783784
YE	1	1.112582781	1.19487909	1.163434903	1.144414169	1.178120617

==> [SC'20 revision] graphsampling/Figures/scaling_4k.tsv <==
Datasets	1	2	3	4	5	6
AG	1	1.79918258	1.981483861	1.907650397	2.03324971	1.957322518
AM	1	1.561607237	2.003436476	1.844936744	2.064935108	2.253865992
AS	1	1.673388641	1.808547014	1.739416425	1.754560505	2.124498062
CP	1	1.603281748	2.063354023	1.913594445	2.084065153	1.868391333
FR	1	3.14021363	3.8838028	3.75489365	4	4.325490253
LJ	1	1.604250403	2.043160202	2.120728858	2.385140913	2.294987691
OR	1	1.367252387	1.590406005	1.573434512	1.650854466	1.636868324
RE	1	1.324618203	1.455761113	1.484048734	1.513457527	1.518848417
TW	1	2.311353772	2.1826804	2.121442937	2.078947391	2.929164526
WG	1	1.57678582	1.986501663	1.746785395	1.957871518	2.094899332
YE	1	2.593786297	2.243908474	2.74439323	2.726801036	2.813543228

==> [SC'20 revision] graphsampling/Figures/scaling_8k.tsv <==
Datasets	1	2	3	4	5	6
AM	1	1.877448167	2.202889057	2.381121439	2.919930302	3.13551387
AS	1	1.808711168	2.08240471	2.665540473	2.884240449	2.918619146
CP	1	1.826842432	2.488979632	2.577345679	2.849532569	3.15958534
FR	1	1.412949923	1.593311113	3.757374971	4.664424259	4.941408973
LJ	1	2.811314053	3.845249653	4.178818639	4.701796585	5.200000023
OR	1	1.577457297	1.978606052	2.18911666	2.183334831	2.355829835
RE	1	1.408002778	1.939128586	2.046228864	2.184415878	2.265625045
TW	1	1.18947371	1.88313225	2.361455137	2.323686383	2.330787022
WG	1	2.711506414	3.53478263	3.969080451	4.406504016	4.84409117
YE	1	1.056965689	1.89635275	2.146722803	2.138740449	2.178740407
